Using braids to quantify interface growth and coherence in a rotor-oscillator flow

The growth rate of material interfaces is an important proxy for mixing and reaction rates in fluid dynamics, and can also be used to identify regions of coherence. Estimating such growth rates can be difficult, since they depend on detailed properties of the velocity field, such as its derivatives, that are hard to measure directly. When an experiment gives only sparse trajectory data, it is natural to encode planar trajectories as mathematical braids, which are topological objects that contain information on the mixing characteristics of the flow, in particular through their action on topological loops. We test such braid methods on an experimental system, the rotor-oscillator flow, which is well-described by a theoretical model. We conduct a series of laboratory experiments to collect particle tracking and particle image velocimetry data, and use the particle tracks to identify regions of coherence within the flow that match the results obtained from the model velocity field. We then use the data to estimate growth rates of material interface, using both the braid approach and numerical simulations. The interface growth rates follow similar qualitative trends in both the experiment and model, but have significant quantitative differences, suggesting that the two are not as similar as first seems. Our results shows that there are challenges in using the braid approach to analyze data, in particular the need for long trajectories, but that these are not insurmountable.

==> figs/ftbe/CLRnum_histRaw.csv <==
Value,Proportion
1230,0.006
1250,0.008
1270,0.028
1290,0.048
1310,0.07
1330,0.142
1350,0.148
1370,0.118
1390,0.126
1410,0.09
1430,0.09
1450,0.042
1470,0.038
1490,0.026
1510,0.014
1530,0.006


==> figs/ftbe/CLRnum_histStd.csv <==
Value,Proportion
-2.55,0.004
-2.25,0.006
-1.95,0.012
-1.65,0.032
-1.35,0.05
-1.05,0.064
-0.75,0.132
-0.45,0.116
-0.15,0.106
0.15,0.116
0.45,0.1
0.75,0.076
1.05,0.066
1.35,0.036
1.65,0.03
1.95,0.03
2.25,0.01
2.55,0.008
2.85,0.006


==> figs/ftbe/CLRnum_vsStrands.csv <==
Ns,Max,Mean
3,0.32,0.0596
5,0.76,0.221306666666667
37,32.84,20.11364
70,111.593333333333,74.0328266666666
103,220.6,160.898026666667
136,343.306666666667,281.408693333333
168,525.753333333333,429.99128
201,725.36,616.260973333333
234,951.453333333333,836.87128
267,1238.92,1088.97765333333
300,1535.14666666667,1373.4576


==> figs/ftbe/CLRnum_vsTime.csv <==
Ts,Max,Mean
15,1629.53333333333,1422.69466666667
25,1537.08,1364.31568
35,1440.28571428571,1286.85028571429
45,1392.17777777778,1242.19542222222
55,1404.38181818182,1234.94909090909
65,1405.86153846154,1229.03061538462
75,1411.57333333333,1225.81410666667
85,1402.54117647059,1231.7108
95,1408.42105263158,1236.94284210526
105,1406.49523809524,1233.23500952381
115,1407.2,1231.30394782609
125,1420.88,1246.774336
135,1473.77777777778,1305.91927407407
145,1518.42068965517,1355.19656551724
150,1535.14666666667,1373.4576


==> figs/ftbe/CLRpiv_histRaw.csv <==
Value,Proportion
1285,0.002
1295,0.008
1305,0.01
1315,0.056
1325,0.094
1335,0.14
1345,0.13
1355,0.164
1365,0.13
1375,0.102
1385,0.082
1395,0.042
1405,0.02
1415,0.016
1425,0.004


==> figs/ftbe/CLRpiv_histStd.csv <==
Value,Proportion
-2.85,0.002
-2.55,0.002
-2.25,0.006
-1.95,0.01
-1.65,0.036
-1.35,0.054
-1.05,0.086
-0.75,0.106
-0.45,0.098
-0.15,0.134
0.15,0.096
0.45,0.092
0.75,0.088
1.05,0.074
1.35,0.042
1.65,0.034
1.95,0.012
2.25,0.016
2.55,0.008
2.85,0.004


==> figs/ftbe/CLRpiv_vsStrands.csv <==
Ns,Max,Mean
3,0.248275862068966,0.0856965517241379
5,0.772413793103448,0.290041379310345
37,27.7862068965517,20.1469931034483
70,86.0275862068966,72.8693241379311
103,179.71724137931,158.177393103448
136,313.737931034483,276.707668965517
168,468.28275862069,424.504013793103
201,658.137931034483,608.513931034483
234,883.234482758621,823.86395862069
267,1147.69655172414,1073.51289655172
300,1427.53793103448,1354.26955862069


==> figs/ftbe/CLRpiv_vsTime.csv <==
Ts,Max,Mean
15,1493.93333333333,1376.20093333333
25,1516.72,1395.8708
35,1506.28571428571,1405.77914285714
45,1469.02222222222,1365.81897777778
55,1452.36363636364,1359.27356363636
65,1439.10769230769,1356.76126153846
75,1421.01333333333,1345.4452
85,1415.89411764706,1340.54550588235
95,1406.53684210526,1332.03349473684
105,1394.25714285714,1324.14188571429
115,1396.48695652174,1321.88617391304
125,1393.176,1320.11512
135,1398.08888888889,1325.53428148148
145,1427.53793103448,1354.26955862069


==> figs/ftbe/FTBEnum_histRaw.csv <==
Value,Proportion
0.2075,0.002
0.2085,0
0.2095,0.002
0.2105,0.002
0.2115,0.004
0.2125,0.004
0.2135,0.002
0.2145,0.002
0.2155,0.004
0.2165,0.004
0.2175,0.006
0.2185,0.014
0.2195,0.006
0.2205,0.018
0.2215,0.032
0.2225,0.026
0.2235,0.034
0.2245,0.054
0.2255,0.082
0.2265,0.098
0.2275,0.082
0.2285,0.08
0.2295,0.094
0.2305,0.082
0.2315,0.082
0.2325,0.074
0.2335,0.04
0.2345,0.034
0.2355,0.02
0.2365,0.01
0.2375,0.004
0.2385,0.002


==> figs/ftbe/FTBEnum_histStd.csv <==
Value,Proportion
-4.35,0.002
-4.05,0.002
-3.75,0.002
-3.45,0.006
-3.15,0.004
-2.85,0.002
-2.55,0.006
-2.25,0.008
-1.95,0.016
-1.65,0.02
-1.35,0.042
-1.05,0.038
-0.75,0.076
-0.45,0.116
-0.15,0.13
0.15,0.108
0.45,0.14
0.75,0.108
1.05,0.09
1.35,0.048
1.65,0.026
1.95,0.008
2.25,0.002


==> figs/ftbe/FTBEnum_vsStrands.csv <==
Ns,Max,Mean
3,0.0403472611261628,0.0148864234480557
5,0.0556181383304379,0.0213965524836452
37,0.147729771352197,0.082956400861407
70,0.179268493821123,0.1322466300866
103,0.199352883189727,0.162664116543773
136,0.211618375605733,0.183770733840227
168,0.216807958141509,0.196782131066116
201,0.227673104342057,0.207755180601428
234,0.229554960373157,0.215843551483899
267,0.235398590238009,0.22241501405585
300,0.23881330729255,0.227903350158526


==> figs/ftbe/FTBEnum_vsTime.csv <==
Ts,Max,Mean
15,0.389498499440995,0.349259519875331
25,0.324298525941874,0.289860621429421
35,0.277747781435344,0.243604292896345
45,0.256787263122526,0.231935132700656
55,0.248038235652313,0.223846225345612
65,0.245188600688074,0.225987157660276
75,0.242753745889286,0.225182294886411
85,0.238470025618997,0.223304089112202
95,0.240195768484341,0.226195292754468
105,0.237867792668453,0.22409738268891
115,0.237990470978961,0.224518117803671
125,0.237675509484512,0.226599333118824
135,0.239905021276899,0.229188672117091
145,0.238176801607484,0.228186069125797
150,0.23881330729255,0.227903350158526


==> figs/ftbe/FTBEpiv_histRaw.csv <==
Value,Proportion
0.09325,0.004
0.09375,0.026
0.09425,0.014
0.09475,0.016
0.09525,0.062
0.09575,0.048
0.09625,0.092
0.09675,0.084
0.09725,0.092
0.09775,0.122
0.09825,0.11
0.09875,0.114
0.09925,0.062
0.09975,0.036
0.10025,0.044
0.10075,0.038
0.10125,0.01
0.10175,0.012
0.10225,0.006
0.10275,0.006
0.10325,0
0.10375,0.002


==> figs/ftbe/FTBEpiv_histStd.csv <==
Value,Proportion
-2.55,0.004
-2.25,0.024
-1.95,0.008
-1.65,0.022
-1.35,0.064
-1.05,0.052
-0.75,0.102
-0.45,0.102
-0.15,0.108
0.15,0.12
0.45,0.154
0.75,0.078
1.05,0.038
1.35,0.05
1.65,0.042
1.95,0.006
2.25,0.016
2.55,0.004
2.85,0.004
3.15,0.002


==> figs/ftbe/FTBEpiv_vsStrands.csv <==
Ns,Max,Mean
3,0.0276367805878101,0.0181107663349027
5,0.0392787187930047,0.0234936657669896
37,0.0652920581878838,0.052583767023742
70,0.0755926749198128,0.0649563129198654
103,0.0848355086316936,0.0736390213210275
136,0.0879901906585725,0.0799201551695972
168,0.0920789349094795,0.0846886005428285
201,0.0965429090955457,0.0888860752548941
234,0.0988227011964,0.0922664081999218
267,0.102084727494079,0.095151735042459
300,0.103634715172379,0.0977226245208674


==> figs/ftbe/FTBEpiv_vsTime.csv <==
Ts,Max,Mean
15,0.303629334275318,0.280763678631912
25,0.216147449734997,0.203744764562403
35,0.176347865012615,0.163094299450628
45,0.152811862019921,0.140749297043353
55,0.136818078340698,0.129078303549168
65,0.128269832469727,0.120772078397229
75,0.12078608202431,0.112874925320694
85,0.113159822253309,0.107871185725551
95,0.111825782399416,0.105384493495546
105,0.104282458511547,0.100328209675509
115,0.10075218285512,0.0975823004180521
125,0.0996511565831836,0.096462845220945
135,0.0989569524459282,0.0954944463113671
145,0.103634715172379,0.0977226245208674


==> figs/ftbe/NUMFull.csv <==
Ts,FTBE,CLR
15,0.416410784346566,5700.33333333333
25,0.341932542903919,5466.88
35,0.288774533915461,5157.88571428571
45,0.273334151937447,4982.48888888889
55,0.261408329226577,4955.90909090909
65,0.260666168215862,4930.76923076923
75,0.257642757386529,4915.90666666667
85,0.254582519746954,4939.87058823529
95,0.2564160570626,4961.33684210526
105,0.253896172587606,4946.7619047619
115,0.253477588270755,4937.80869565217
125,0.254056471466268,4998.64
135,0.256219719659317,5239.05185185185
145,0.253903806569809,5441.13103448276
150,0.253388014699152,5514.62


==> figs/ftbe/PIVFull.csv <==
Ts,FTBE,CLR
15,0.337107151783565,5518.4
25,0.237947195786708,5597.88
35,0.190335961939677,5638.54285714286
45,0.16740868934666,5477.51111111111
55,0.149742607141566,5450.81818181818
65,0.140001596451753,5440.61538461538
75,0.132685385268995,5395.12
85,0.12466068274725,5375.64705882353
95,0.12226425506744,5341.44210526316
105,0.114538665190402,5309.19047619048
115,0.111326623502106,5300.42608695652
125,0.109547526625133,5293.824
135,0.10805264220631,5316
145,0.112650479439487,5430.73793103448

